Constraints on axion-like particles and non-Newtonian gravity from measuring the difference of Casimir forces

We derive constraints on the coupling constants of axion-like particles to nucleons and on the Yukawa-type corrections to Newton's gravitational law from the results of recent experiment on measuring the difference of Casimir forces between a Ni-coated sphere and Au and Ni sectors of a structured disc. Over the wide range of axion masses from 2.61\,meV to 0.9\,eV the obtained constraints on the axion-to-nucleon coupling are up to a factor of 14.6 stronger than all previously known constraints following from experiments on measuring the Casimir interaction. The constraints on non-Newtonian gravity found here are also stronger than all that following from the Casimir and Cavendish-type experiments over the interaction range from 30\,nm to $5.4\,\mu$m. They are up to a factor of 177 stronger than the constraints derived recently from measuring the difference of lateral forces. Our constraints confirm previous somewhat stronger limits obtained from the isoelectronic experiment, where the contribution of the Casimir force was nullified.

==> arxAxYu.txt <==
Constraints on axion-like particles and non-Newtonian gravity
from measuring the difference of Casimir forces

G. L. Klimchitskaya and V. M. Mostepanenko

We derive constraints on the coupling constants of axion-like 
particles to nucleons and on the Yukawa-type corrections to 
Newton's gravitational law from the results of recent experiment 
on measuring the difference of Casimir forces between a Ni-coated 
sphere and Au and Ni sectors of a structured disc. Over the wide 
range of axion masses from 2.61\,meV to 0.9\,eV the obtained
constraints on the axion-to-nucleon coupling are up to a factor 
of 14.6 stronger than all previously known constraints following 
from experiments on measuring the Casimir interaction. The 
constraints on non-Newtonian gravity found here are also stronger 
than all that following from the Casimir and Cavendish-type 
experiments over the interaction range from 30\,nm to $5.4\,\mu$m.
They are up to a factor of 177 stronger than the constraints 
derived recently from measuring the difference of lateral forces. 
Our constraints confirm previous somewhat stronger limits obtained 
from the isoelectronic experiment, where the contribution of the 
Casimir force was nullified.


13 pages, 3 figures
